Key Choices in the Design of Simple Knowledge Organization System (SKOS)

Simple Knowledge Organization System (SKOS) provides a data model and vocabulary for expressing Knowledge Organization Systems (KOSs) such as thesauri and classification schemes in Semantic Web applications. This paper presents the main components of SKOS and their formal expression in Web Ontology Language (OWL), providing an extensive account of the design decisions taken by the Semantic Web Deployment (SWD) Working Group of the World Wide Web Consortium (W3C), which between 2006 and 2009 brought SKOS to the status of W3C Recommendation. The paper explains key design principles such as "minimal ontological commitment" and systematically cites the requirements and issues that influenced the design of SKOS components. By reconstructing the discussion around alternative features and design options and presenting the rationale for design decisions, the paper aims at providing insight into how SKOS turned out as it did, and why. Assuming that SKOS, like any other successful technology, may eventually be subject to revision and improvement, the critical account offered here may help future editors approach such a task with deeper understanding.

==> covering.txt <==
The following paper is a submission to the regular research paper track for JWS:

Key Choices in the Design of Simple Knowledge Organization System (SKOS)
Thomas Baker, Sean Bechhofer, Antoine Isaac, Alistair Miles, Guus Schreiber, Ed Summers

Sean Bechhofer (corresponding author)

--
Sean Bechhofer
School of Computer Science
University of Manchester
sean.bechhofer@manchester.ac.uk
http://www.cs.manchester.ac.uk/~seanb

